New realizations of modular forms in Calabi-Yau threefolds arising from $\phi^4$ theory

It has been found experimentally by Brown and Schnetz that the number of points over ${\mathbb F}_p$ of a graph hypersurface is often related to the coefficients of a modular form. In this paper I prove this relation for one example of a modular form of weight $4$ and two of weight $3$, refine the statement and suggest a method of proving it for four more of weight $4$, and use the one proved example to construct two new rigid Calabi-Yau threefolds that realize Hecke eigenforms of weight $4$ (one provably and one conjecturally).

==> note.txt <==
The condition in Theorem 1.6 and Proposition 7.3 that the tables of [18] are
complete for cubic fields unramified outside {2, 3, 5, 13, 23} has now been
checked, so it is known unconditionally that the modular form is the one
claimed.

I thank John Jones and David Roberts for performing this computation.

